Nonlinear electro-elastic finite element analysis with neural network constitutive models

In the present work, the applicability of physics-augmented neural network (PANN) constitutive models for complex electro-elastic finite element analysis is demonstrated. For the investigations, PANN models for electro-elastic material behavior at finite deformations are calibrated to different synthetically generated datasets, including an analytical isotropic potential, a homogenised rank-one laminate, and a homogenised metamaterial with a spherical inclusion. Subsequently, boundary value problems inspired by engineering applications of composite electro-elastic materials are considered. Scenarios with large electrically induced deformations and instabilities are particularly challenging and thus necessitate extensive investigations of the PANN constitutive models in the context of finite element analyses. First of all, an excellent prediction quality of the model is required for very general load cases occurring in the simulation. Furthermore, simulation of large deformations and instabilities poses challenges on the stability of the numerical solver, which is closely related to the constitutive model. In all cases studied, the PANN models yield excellent prediction qualities and a stable numerical behavior even in highly nonlinear scenarios. This can be traced back to the PANN models excellent performance in learning both the first and second derivatives of the ground truth electro-elastic potentials, even though it is only calibrated on the first derivatives. Overall, this work demonstrates the applicability of PANN constitutive models for the efficient and robust simulation of engineering applications of composite electro-elastic materials.

==> fig/BendingTorsionROL/disp_GT.txt <==
   8.1885104281290395e-07	   6.3938618925833046e-01	
   8.9639623656061190e-03	   1.9181585677748838e+00	
   1.8564990842515835e-02	   5.1150895140664288e+00	
   3.0088681567935979e-02	   7.0332480818414194e+00	
   4.1611553442313320e-02	   9.5907928388746342e+00	
   5.0572240403748206e-02	   1.2787723785166179e+01	
   6.0809516140918826e-02	   1.9181585677749375e+01	
   7.1688771095650000e-02	   2.4296675191815805e+01	
   8.1285705317345677e-02	   3.0690537084398894e+01	
   8.8963252694702274e-02	   3.5805626598465430e+01	
   9.5359298190066277e-02	   4.1560102301790295e+01	
   1.0495377585863355e-01	   4.9872122762148265e+01	
   1.1390545545859755e-01	   6.0102301790281338e+01	
   1.2349829542507923e-01	   6.9693094629155979e+01	
   1.3181209006269670e-01	   7.8005115089514049e+01	
   1.3884602052040715e-01	   8.5677749360613802e+01	
   1.4715735860489618e-01	   9.5907928388746825e+01	
   1.5418883250947821e-01	   1.0549872122762152e+02	
   1.6377839707178862e-01	   1.1764705882352942e+02	
   1.7400420889436008e-01	   1.3299232736572887e+02	
   1.8423247727005979e-01	   1.4641943734015348e+02	
   1.9381876642819901e-01	   1.6112531969309464e+02	
   2.0148484989095630e-01	   1.7519181585677754e+02	
   2.0915502760892762e-01	   1.8606138107416879e+02	
   2.1810343180472042e-01	   1.9884910485933506e+02	
   2.2512999260304559e-01	   2.1227621483375958e+02	
   2.3088160232772051e-01	   2.2122762148337600e+02	
   2.3982427456621361e-01	   2.3849104859335037e+02	
   2.4621376925323510e-01	   2.4936061381074165e+02	
   2.5324442430677430e-01	   2.5959079283887468e+02	
   2.5963391899379584e-01	   2.7046035805626599e+02	
   2.6666375519629221e-01	   2.8132992327365730e+02	
   2.7113304418793177e-01	   2.9156010230179027e+02	
   2.8071851449502816e-01	   3.0690537084398972e+02	
   2.8647012421970314e-01	   3.1585677749360616e+02	
   2.9669511719123182e-01	   3.3184143222506395e+02	
   3.0436365720711733e-01	   3.4398976982097190e+02	
   3.1139185570752831e-01	   3.5613810741687985e+02	
   3.1842332961211034e-01	   3.6572890025575447e+02	
   3.2737337150998852e-01	   3.7723785166240413e+02	
   3.3440730196769891e-01	   3.8491048593350382e+02	
   3.4463802689652723e-01	   3.9641943734015348e+02	
   3.5359052534753399e-01	   4.0601023017902810e+02	
   3.6318582186714404e-01	   4.1368286445012785e+02	
   3.7342227875327211e-01	   4.2071611253196937e+02	
   3.8686453747198846e-01	   4.2455242966751916e+02	
   3.9710672631541599e-01	   4.2710997442455249e+02	
   4.0670939249441135e-01	   4.2902813299232736e+02	
   4.1503874530184226e-01	   4.2519181585677751e+02	
   4.2016639053189841e-01	   4.2135549872122760e+02	
   4.2593110187325833e-01	   4.2007672634271097e+02	
   4.3169908861878931e-01	   4.1624040920716118e+02	
   4.3874530184214194e-01	   4.1432225063938620e+02	
   4.4515690550731918e-01	   4.0792838874680297e+02	
   4.5092816765702159e-01	   4.0153452685421991e+02	
   4.5477758640925625e-01	   3.9578005115089513e+02	
   4.6118919007443354e-01	   3.8938618925831196e+02	
   4.6695963337309310e-01	   3.8363171355498719e+02	
   4.7081068982741359e-01	   3.7659846547314578e+02	
   4.7593997275955535e-01	   3.7148337595907935e+02	
   4.7915068769840080e-01	   3.6445012787723783e+02	
   4.8683806128827101e-01	   3.6189258312020462e+02	
   4.9580611790909124e-01	   3.5933503836317141e+02	
   5.0540878408808654e-01	   3.6125319693094627e+02	
   5.1628967674490334e-01	   3.6508951406649612e+02	
   5.2461084104190592e-01	   3.6764705882352933e+02	
   5.3229248267447660e-01	   3.6956521739130437e+02	
   5.3741685250036164e-01	   3.6828644501278779e+02	
   5.4574456760570689e-01	   3.6572890025575447e+02	
   5.5407637696626622e-01	   3.5997442455242958e+02	
   5.6304607128917172e-01	   3.5613810741687985e+02	
   5.7009392221460997e-01	   3.5294117647058829e+02	
   5.7841672421369816e-01	   3.5421994884910487e+02	
   5.8801857154165083e-01	   3.5677749360613808e+02	
   5.9826157923612111e-01	   3.5869565217391306e+02	
   6.0274233214235995e-01	   3.5997442455242958e+02	
   6.0914820385023760e-01	   3.5805626598465471e+02	
   6.1939612465096483e-01	   3.5613810741687985e+02	
   6.2580117750779951e-01	   3.5485933503836316e+02	
   6.3220786806671991e-01	   3.5230179028132983e+02	
   6.4053230776789383e-01	   3.5230179028132983e+02	
   6.4821231169837878e-01	   3.5549872122762139e+02	


==> fig/BendingTorsionROL/disp_PANN.txt <==
  -6.3788496234651164e-04	  -6.3938618925833046e-01	
   1.3443896420802052e-02	   3.8363171355498751e+00	
   2.6887792841604204e-02	   6.3938618925830895e+00	
   3.9051006231456478e-02	   8.9514066496163043e+00	
   5.1210125366094608e-02	   1.4705882352941170e+01	
   6.1448219954308145e-02	   2.0460358056265928e+01	
   7.4887203268853356e-02	   2.6854219948849124e+01	
   8.3843795975074201e-02	   3.3248081841432217e+01	
   9.2158409463734395e-02	   4.0920716112531963e+01	
   1.0111336446786963e-01	   4.8593350383631773e+01	
   1.1070947983852250e-01	   5.5626598465473080e+01	
   1.1582484230293665e-01	   6.1381074168797838e+01	
   1.2285877276064708e-01	   6.9053708439897648e+01	
   1.2925399940496818e-01	   7.5447570332480893e+01	
   1.3692663367606794e-01	   8.4398976982097139e+01	
   1.4396220183586408e-01	   9.0792838874680285e+01	
   1.5099285688940325e-01	   1.0102301790281336e+02	
   1.6505826125169570e-01	   1.1828644501278769e+02	
   1.7528571077635263e-01	   1.3235294117647052e+02	
   1.8934456433030261e-01	   1.5473145780051144e+02	
   2.0404294054868471e-01	   1.7774936061381069e+02	
   2.1106868249596716e-01	   1.9181585677749354e+02	
   2.2001135473446021e-01	   2.0907928388746802e+02	
   2.2895730237712456e-01	   2.2378516624040921e+02	
   2.3982181801308522e-01	   2.4040920716112527e+02	
   2.4940319406496758e-01	   2.5895140664961633e+02	
   2.6346368532100328e-01	   2.8005115089514067e+02	
   2.7432165014862137e-01	   3.0179028132992323e+02	
   2.8966118673352120e-01	   3.2416879795396420e+02	
   3.0179819689000364e-01	   3.4718670076726340e+02	
   3.1586114469916776e-01	   3.6636828644501281e+02	
   3.3248463971918862e-01	   3.8618925831202040e+02	
   3.4847352518103414e-01	   4.0153452685421991e+02	
   3.6446241064288004e-01	   4.1687979539641941e+02	
   3.7790139395742534e-01	   4.2327365728900247e+02	
   3.9518406406690570e-01	   4.2838874680306901e+02	
   4.0799007552536121e-01	   4.2902813299232736e+02	
   4.1888406979886289e-01	   4.2263427109974430e+02	
   4.3105792825227163e-01	   4.1687979539641941e+02	
   4.4644250164452592e-01	   4.0409207161125323e+02	
   4.6119410318069032e-01	   3.8554987212276217e+02	
   4.7722638774780485e-01	   3.6700767263427116e+02	
   4.8811956317026373e-01	   3.6125319693094627e+02	
   4.9901110089063705e-01	   3.5677749360613808e+02	
   5.1245090305622509e-01	   3.6253196930946291e+02	
   5.2397049952643115e-01	   3.6764705882352933e+02	
   5.3229330152551935e-01	   3.6892583120204603e+02	
   5.4061856007773623e-01	   3.6828644501278779e+02	
   5.5215371471775565e-01	   3.6125319693094627e+02	
   5.6368805050673232e-01	   3.5485933503836316e+02	
   5.7457713167397728e-01	   3.5230179028132983e+02	
   5.9057993760355054e-01	   3.5677749360613808e+02	
   5.9826076038507836e-01	   3.5933503836317141e+02	
   6.0466253783774182e-01	   3.6061381074168804e+02	
   6.1555243785602953e-01	   3.5741687979539637e+02	
   6.2452049447684965e-01	   3.5485933503836316e+02	
   6.3412889261314465e-01	   3.5230179028132983e+02	
   6.4629128715195405e-01	   3.5549872122762139e+02	


==> fig/BendingTorsionROL/stress_GT.txt <==
  -7.0011668611426163e-04	   0.0000000000000000e+00	
   2.0303383897316261e-02	   2.4032042723630955e-05	
   3.7106184364060768e-02	   2.4032042723630955e-05	
   5.7409568261376914e-02	   3.2042723631508369e-05	
   8.5414235705951053e-02	   3.2042723631508369e-05	
   1.1131855309218208e-01	   3.2042723631508369e-05	
   1.3722287047841311e-01	   4.0053404539385772e-05	
   1.6102683780630100e-01	   4.8064085447263183e-05	
   1.8763127187864639e-01	   4.0053404539385772e-05	
   2.1773628938156356e-01	   7.2096128170894141e-05	
   2.5134189031505244e-01	   1.0413885180240251e-04	
   2.7934655775962658e-01	   1.6021361815754309e-04	
   3.0385064177362886e-01	   1.9225634178905146e-04	
   3.2625437572928812e-01	   2.3230974632843724e-04	
   3.5005834305717615e-01	   3.2042723631508618e-04	
   3.7946324387397889e-01	   4.4058744993324354e-04	
   4.0116686114352401e-01	   5.4472630173564736e-04	
   4.2147024504084019e-01	   6.5687583444592719e-04	
   4.4387397899649944e-01	   8.4112149532710259e-04	
   4.6417736289381561e-01	   1.0013351134846456e-03	
   4.8028004667444574e-01	   1.1455273698264352e-03	
   4.9358226371061836e-01	   1.2897196261682235e-03	
   5.0618436406067668e-01	   1.4419225634178905e-03	
   5.1738623103850634e-01	   1.6101468624833109e-03	
   5.3418903150525088e-01	   1.8344459279038714e-03	
   5.4329054842473734e-01	   1.9946595460614150e-03	
   5.5939323220536741e-01	   2.2670226969292396e-03	
   5.7199533255542589e-01	   2.4833110814419233e-03	
   5.8249708284714108e-01	   2.7316421895861153e-03	
   5.9369894982497085e-01	   2.9799732977303073e-03	
   6.0490081680280039e-01	   3.2923898531375174e-03	
   6.1890315052508738e-01	   3.6448598130841125e-03	
   6.2940490081680278e-01	   3.9893190921228300e-03	
   6.4200700116686105e-01	   4.3738317757009357e-03	
   6.5320886814469070e-01	   4.8464619492656876e-03	
   6.6861143523920652e-01	   5.4072096128170901e-03	


==> fig/BendingTorsionROL/stress_PANN.txt <==
   3.6513029949421613e-04	   9.2400979083257217e-06	
   2.1646732788797939e-02	   2.4949933244329994e-05	
   4.4987845196421364e-02	   3.2804850912330858e-05	
   7.2447977440684305e-02	   4.0659768580332995e-05	
   9.8535103072734026e-02	   2.4949933244329994e-05	
   1.2942775184752989e-01	   4.0659768580332995e-05	
   1.5688788409179269e-01	   4.8514686248335125e-05	
   1.8915353947880165e-01	   4.8514686248335125e-05	
   2.2897073123298289e-01	   7.9934356920342400e-05	
   2.6329589653831154e-01	   1.3491878059635479e-04	
   3.0311308829249278e-01	   2.0561303960837021e-04	
   3.4018426682224762e-01	   3.0772696929239291e-04	
   3.7450943212757626e-01	   4.3340565198042195e-04	
   4.0540208090237212e-01	   6.1406875834446215e-04	
   4.3217570984052833e-01	   7.7902202937249942e-04	
   4.5345731232983216e-01	   9.5968513573654087e-04	
   4.7542541812524236e-01	   1.1482031597685827e-03	
   4.9533401400233301e-01	   1.3367211838006257e-03	
   5.0769107351225140e-01	   1.5252392078326685e-03	
   5.2279414624659604e-01	   1.7294670672007146e-03	
   5.3927022559315363e-01	   1.9651145972407677e-03	
   5.5231378840917844e-01	   2.2007621272808215e-03	
   5.6398434461299030e-01	   2.4364096573208749e-03	
   5.7908741734733493e-01	   2.6799121050289296e-03	
   5.9007147024504014e-01	   2.9391243880729887e-03	
   5.9762300661221235e-01	   3.1904817534490443e-03	
   6.0792055620381091e-01	   3.4104194481530954e-03	
   6.1409908595877016e-01	   3.6146473075211404e-03	
   6.2302362893815555e-01	   3.8738595905651995e-03	
   6.3194817191754094e-01	   4.1644915442812644e-03	
   6.4155921820303297e-01	   4.4237038273253239e-03	
   6.5048376118241835e-01	   4.7614652870494002e-03	
   6.5734879424348425e-01	   5.0599521584334672e-03	
   6.6833284714118946e-01	   5.4212783711615493e-03	


==> fig/IsotropicWrinkles/iso_actuation_point_A.txt <==
   1.6323077092632911e-03	   1.7603766046749188e-06	
   6.6653832658314423e-03	   1.7725974715657752e-06	
   1.3855491203785498e-02	   1.7900558528384622e-06	
   2.1047545043752617e-02	  -8.6933003133463950e-08	
   3.1830761048670851e-02	   1.8337018060201118e-06	
   4.1175955465998344e-02	   3.7508449389191340e-06	
   5.0520176932319173e-02	   6.6152116904405033e-06	
   5.9143441702831777e-02	   1.1372279841079236e-05	
   6.7047695679548810e-02	   1.6127602153590611e-05	
   7.9985998163840222e-02	   1.9947921714370576e-05	
   9.0766295315739071e-02	   2.4710227379390977e-05	
   9.9389560086251591e-02	   2.9467295530029628e-05	
   1.0944987349334846e-01	   3.5175078975545099e-05	
   1.2094820848803614e-01	   4.0886354097315096e-05	
   1.3676158119650300e-01	   4.5660880629226408e-05	
   1.4826186209320366e-01	   4.9477708513751846e-05	
   1.5688999161874861e-01	   4.9498658571279006e-05	
   1.6839124546645579e-01	   5.2368262837182124e-05	
   1.7989736406919538e-01	   5.0501749009973859e-05	
   1.8924742324155530e-01	   4.7682774049761443e-05	
   2.0003744990351888e-01	   4.2972843528558995e-05	
   2.0939042792889828e-01	   3.7312197712479700e-05	
   2.1802536811148868e-01	   3.0702582439650890e-05	
   2.2522325965749473e-01	   2.3142251871945233e-05	
   2.3242212415450728e-01	   1.4634697685617310e-05	
   2.4178191283693209e-01	   2.3434865391819097e-06	
   2.4970562583377889e-01	  -1.1845663520752494e-05	
   2.5906346861419077e-01	  -2.2242427429943200e-05	
   2.6698523570902455e-01	  -3.4537130252633018e-05	
   2.7490602985285206e-01	  -4.5884609456700679e-05	
   2.8139074831110156e-01	  -5.9130027574267344e-05	
   2.9003249915073737e-01	  -7.2370208177452178e-05	
   2.9867230408836037e-01	  -8.3715941543392440e-05	
   3.0659504413420069e-01	  -9.6957867984704551e-05	
   3.1739480030622952e-01	  -1.1114003469213001e-04	
   3.2675361603764752e-01	  -1.2248402221994302e-04	
   3.3898652904223453e-01	  -1.3192657915800236e-04	
   3.4906046376342220e-01	  -1.3947992637319896e-04	
   3.5913147963159026e-01	  -1.4419160273252877e-04	
   3.6919471189170677e-01	  -1.4132549014288007e-04	
   3.7853796040702131e-01	  -1.3751389977273643e-04	
   3.8787731711830969e-01	  -1.2991341492810365e-04	
   3.9793276577037429e-01	  -1.1946951338947665e-04	
   4.0295708476788372e-01	  -1.1093227995498529e-04	
   4.0797848491237371e-01	  -9.9553375664626956e-05	
   4.1299891210585726e-01	  -8.7227247755646236e-05	
   4.1802031225034741e-01	  -7.5848343465287891e-05	
   4.2303587468879855e-01	  -5.8786097463195842e-05	
   4.2805143712724963e-01	  -4.1723851461103657e-05	
   4.3450502115329132e-01	  -2.4658113782757054e-05	
   4.3736549711236927e-01	  -9.4955525322913670e-06	
   4.4237619479578799e-01	   1.2302811562912256e-05	
   4.4667177348943721e-01	   3.0310535345499348e-05	
   4.5096832513409291e-01	   4.7371035509464148e-05	
   4.5526098497472262e-01	   6.8220430147918201e-05	
   4.5811854208078101e-01	   8.6224662254250740e-05	
   4.6241314782342391e-01	   1.0517960965546015e-04	
   4.6669996995801449e-01	   1.3171234600564791e-04	
   4.7099457570065706e-01	   1.5066729340685732e-04	
   4.7385115985570897e-01	   1.6961874913181213e-04	
   4.7742091709851769e-01	   1.9425529240662807e-04	
   4.8099456614535174e-01	   2.1510294120695480e-04	
   4.8456918814319266e-01	   2.3500336638865936e-04	
   4.8886282093482880e-01	   2.5490553740849090e-04	
   4.9315353487344565e-01	   2.7764937928418949e-04	
   4.9600622722447152e-01	   3.0038972948363363e-04	
   5.0029694116308820e-01	   3.2313357135933210e-04	
   5.0530471999348758e-01	   3.4777360631040261e-04	
   5.0888226084434773e-01	   3.6483236063624021e-04	
   5.1389003967474711e-01	   3.8947239558731071e-04	
   5.1818561836839616e-01	   4.0748011936989786e-04	
   5.2391921864963631e-01	   4.2549133482873945e-04	
   5.2893088928406129e-01	   4.4634247530532067e-04	
   5.3610445705490506e-01	   4.6246273520317229e-04	
   5.4184486799319054e-01	   4.7384338533165791e-04	
   5.4759111663751492e-01	   4.7954069374840972e-04	
   5.5549828946725144e-01	   4.8145434520505430e-04	
   5.6125621352365374e-01	   4.7578497019833870e-04	
   5.6845799687368592e-01	   4.6443574515614384e-04	
   5.7350372079333811e-01	   4.5213405898094489e-04	
   5.7567437448881520e-01	   4.3887816583461456e-04	
   5.7928499567389624e-01	   4.2373131712729426e-04	
   5.8145662232037965e-01	   4.0952820036234188e-04	
   5.8506627055445415e-01	   3.9532857527364385e-04	
   5.8723887015194409e-01	   3.8017823489006888e-04	
   5.8941146974943448e-01	   3.6502789450649402e-04	
   5.9158406934692409e-01	   3.4987755412291916e-04	
   5.9375666894441448e-01	   3.3472721373934442e-04	
   5.9521123069911575e-01	   3.1862790389901991e-04	
   5.9738383029660558e-01	   3.0347756351544516e-04	
   5.9883547319828723e-01	   2.9021992453098755e-04	
   6.0028808905097530e-01	   2.7601506192790769e-04	
   6.0174265080567646e-01	   2.5991575208758329e-04	
   6.0391622335417294e-01	   2.4381818808538614e-04	
   6.0465080136407223e-01	   2.2866435602555683e-04	
   6.0754143880435130e-01	   2.1446298509873141e-04	
   6.0899697351005910e-01	   1.9741645163978474e-04	


==> fig/IsotropicWrinkles/iso_actuation_point_B.txt <==
   7.2115384615384533e-04	   1.0809197550089479e-07	
   1.4423076923076907e-03	   2.5913526419599241e-06	
   2.8846153846153813e-03	   4.3190075781169065e-06	
   4.3269230769230720e-03	   6.6944357936260890e-06	
   5.7692307692307626e-03	   8.7459773694591454e-06	
   6.4903846153846921e-03	   1.1553124675594312e-05	
   8.6538461538461439e-03	   1.3928682653379020e-05	
   1.0817307692307680e-02	   1.6844051697290566e-05	
   1.2980769230769216e-02	   1.9651458527976756e-05	
   1.4423076923076907e-02	   2.1918924530260569e-05	
   1.5865384615384597e-02	   2.4726201598671245e-05	
   1.7307692307692288e-02	   2.7857365306758026e-05	
   1.9471153846153822e-02	   3.0448847710993460e-05	
   2.3076923076923134e-02	   3.2824665213329193e-05	
   2.5240384615384585e-02	   3.5955958683691477e-05	
   2.6682692307692275e-02	   3.8763235752102161e-05	
   3.0288461538461504e-02	   4.1786826533790103e-05	
   3.3173076923076882e-02	   4.4702325339977174e-05	
   3.6057692307692263e-02	   4.7725786359389606e-05	
   3.9663461538461578e-02	   5.0641414927852180e-05	
   4.1826923076923025e-02	   5.3232897332087617e-05	
   4.4711538461538407e-02	   5.6040433925049320e-05	
   4.9759615384615326e-02	   5.9927981937091253e-05	
   5.5528846153846172e-02	   6.2843999792380363e-05	
   6.0576923076923091e-02	   6.5759887885393970e-05	
   6.5624999999999920e-02	   6.8783738191632924e-05	
   7.4278846153845987e-02	   7.1916199522474830e-05	
   8.2211538461538364e-02	   7.4508720024914351e-05	
   9.0865384615384515e-02	   7.6237672583826438e-05	
   9.6634615384615277e-02	   7.6886483961382751e-05	
   1.0240384615384603e-01	   7.7211408699262953e-05	
   1.0961538461538449e-01	   7.7212706322018064e-05	
   1.1610576923076918e-01	   7.6674063116370818e-05	
   1.2475961538461532e-01	   7.5703960344648615e-05	
   1.3052884615384608e-01	   7.4949262950275096e-05	
   1.3774038461538454e-01	   7.3331127374649653e-05	
   1.4639423076923069e-01	   7.1497326897124479e-05	
   1.4999999999999999e-01	   6.9662618083670723e-05	
   1.5721153846153846e-01	   6.8476331360946751e-05	
   1.6225961538461528e-01	   6.7073730924945501e-05	
   1.6802884615384603e-01	   6.4807562545416802e-05	
   1.7524038461538449e-01	   6.2325729263988387e-05	
   1.8028846153846148e-01	   6.0383317761860269e-05	
   1.8605769230769226e-01	   5.8656960448458431e-05	
   1.9254807692307696e-01	   5.6930732897332089e-05	
   1.9759615384615378e-01	   5.5204245821654734e-05	
   2.0480769230769225e-01	   5.3154261393127791e-05	
   2.1274038461538461e-01	   5.1104406726876365e-05	
   2.1995192307692307e-01	   4.9378308938025546e-05	
   2.3076923076923067e-01	   4.7328973320876152e-05	
   2.3870192307692306e-01	   4.6250778573653071e-05	
   2.5024038461538456e-01	   4.5389157064258282e-05	
   2.5961538461538464e-01	   4.4527146268036958e-05	
   2.7548076923076925e-01	   4.4314076611647462e-05	
   2.9134615384615387e-01	   4.4964704661060946e-05	
   3.0504807692307701e-01	   4.5722905636873254e-05	
   3.2307692307692304e-01	   4.7129658465690856e-05	
   3.3677884615384618e-01	   4.8211746081179276e-05	
   3.5120192307692294e-01	   4.9186001245717850e-05	
   3.6490384615384625e-01	   4.9836240008304791e-05	
   3.7932692307692312e-01	   5.0486608533167241e-05	
   3.9302884615384609e-01	   5.0381111803176584e-05	
   4.0384615384615385e-01	   4.9519360531506286e-05	
   4.1394230769230772e-01	   4.8549517284335089e-05	
   4.2259615384615384e-01	   4.7255527872936776e-05	
   4.3269230769230754e-01	   4.5637911346413371e-05	
   4.3629807692307682e-01	   4.4558938025537219e-05	
   4.4134615384615383e-01	   4.3264299802761350e-05	
   4.4639423076923085e-01	   4.1753737153534718e-05	
   4.5072115384615391e-01	   4.0351006955257964e-05	
   4.5793269230769235e-01	   3.8516946953181771e-05	
   4.6153846153846168e-01	   3.7114086992629508e-05	
   4.6588864764267979e-01	   3.5669795528140853e-05	
   4.6949441687344895e-01	   3.4051011141137840e-05	
   4.7598480148883365e-01	   3.2324783590011512e-05	
   4.7886941687344903e-01	   3.0274020587831504e-05	
   4.8319633995037226e-01	   2.9087214816005480e-05	
   4.8824441687344877e-01	   2.7576652166778868e-05	
   4.9040787841191052e-01	   2.6065570468450207e-05	
   4.9473480148883348e-01	   2.4662840270173454e-05	
   4.9906172456575670e-01	   2.2936223432220586e-05	
   5.0338864764267977e-01	   2.1101644381042337e-05	
   5.0843672456575661e-01	   1.9375157305364982e-05	
   5.1564826302729516e-01	   1.7541097303288789e-05	
   5.2141749379652602e-01	   1.5814739989886944e-05	
   5.2862903225806457e-01	   1.4196604414261480e-05	
   5.3728287841191036e-01	   1.2794652789637807e-05	
   5.4665787841191049e-01	   1.2040604206641843e-05	
   5.5531172456575684e-01	   1.2150123567173336e-05	
   5.6468672456575686e-01	   1.3123470395783334e-05	
   5.7117710918114117e-01	   1.4528147028192756e-05	
   5.7766749379652593e-01	   1.6256710300278306e-05	
   5.8127326302729510e-01	   1.8200678949712534e-05	
   5.8704249379652595e-01	   2.0468923525649415e-05	
   5.9064826302729512e-01	   2.2196967748632907e-05	
   5.9425403225806439e-01	   2.3925011971616412e-05	
   5.9713864764267977e-01	   2.5868850858775133e-05	
   6.0002326302729525e-01	   2.7920651959159223e-05	
   6.0146557071960294e-01	   2.9540344682090821e-05	
   6.0290787841191062e-01	   3.1267999618247780e-05	
   6.0651364764267957e-01	   3.2996043841231271e-05	
   6.0939826302729494e-01	   3.5155807154840732e-05	


==> fig/RVE/RVE_F11_GT.txt <==
   1.0000000000000000e+00	   3.1145717463850328e-03	
   1.0007561436672969e+00	   8.4093437152391690e-02	
   1.0045368620037807e+00	   1.8064516129032263e-01	
   1.0128544423440453e+00	   2.6473859844271430e-01	
   1.0204158790170132e+00	   3.4727474972191330e-01	
   1.0325141776937619e+00	   4.1735261401557300e-01	
   1.0438563327032135e+00	   4.7652947719688549e-01	
   1.0551984877126654e+00	   5.3259176863181312e-01	
   1.0665406427221171e+00	   5.7152391546162429e-01	
   1.0793950850661627e+00	   6.1668520578420472e-01	
   1.0998109640831759e+00	   6.7741935483870974e-01	
   1.1179584120982986e+00	   7.2725250278086762e-01	
   1.1345935727788279e+00	   7.7552836484983323e-01	
   1.1587901701323251e+00	   8.2068965517241377e-01	
   1.1867674858223063e+00	   8.7519466073414920e-01	
   1.2177693761814745e+00	   9.1879866518353748e-01	
   1.2457466918714557e+00	   9.6240266963292542e-01	
   1.2782608695652173e+00	   9.9666295884315925e-01	
   1.3047258979206049e+00	   1.0293659621802000e+00	
   1.3319470699432892e+00	   1.0558398220244718e+00	
   1.3720226843100189e+00	   1.0885428253615128e+00	
   1.4022684310018905e+00	   1.1165739710789766e+00	
   1.4476370510396979e+00	   1.1523915461624028e+00	
   1.4892249527410208e+00	   1.1679644048943272e+00	
   1.5300567107750471e+00	   1.1991101223581757e+00	
   1.5686200378071833e+00	   1.2162402669632926e+00	
   1.6056710775047258e+00	   1.2271412680756397e+00	
   1.6381852551984877e+00	   1.2427141268075641e+00	
   1.6759924385633271e+00	   1.2520578420467188e+00	
   1.7183364839319473e+00	   1.2691879866518352e+00	
   1.7561436672967863e+00	   1.2785317018909899e+00	
   1.7954631379962191e+00	   1.2909899888765297e+00	
   1.8272211720226843e+00	   1.2972191323692992e+00	
   1.8597353497164462e+00	   1.3018909899888766e+00	
   1.8877126654064273e+00	   1.3050055617352614e+00	
   1.8998109640831760e+00	   1.3096774193548388e+00	


==> fig/RVE/RVE_F11_PANN.txt <==
   1.0007561436672969e+00	   0.0000000000000000e+00	
   1.0007561436672969e+00	   6.8520578420467187e-02	
   1.0015122873345936e+00	   1.4327030033370422e-01	
   1.0083175803402646e+00	   2.1957730812013354e-01	
   1.0143667296786389e+00	   2.8498331479421590e-01	
   1.0226843100189036e+00	   3.6129032258064525e-01	
   1.0355387523629489e+00	   4.3604004449388206e-01	
   1.0476370510396975e+00	   4.9365962180200229e-01	
   1.0612476370510397e+00	   5.5127919911012258e-01	
   1.0763705103969754e+00	   6.1357063403781986e-01	
   1.0945179584120983e+00	   6.5873192436040040e-01	
   1.1096408317580340e+00	   7.1479421579532820e-01	
   1.1277882797731569e+00	   7.5528364849833163e-01	
   1.1444234404536862e+00	   7.9421579532814257e-01	
   1.1610586011342154e+00	   8.2380422691879873e-01	
   1.1769376181474480e+00	   8.5806451612903234e-01	
   1.1973534971644613e+00	   8.8765294771968861e-01	
   1.2177693761814745e+00	   9.2502780867630707e-01	
   1.2404536862003781e+00	   9.5461624026696335e-01	
   1.2631379962192817e+00	   9.8420467185761962e-01	
   1.2850661625708886e+00	   1.0075639599555062e+00	
   1.3115311909262761e+00	   1.0371523915461625e+00	
   1.3364839319470700e+00	   1.0651835372636265e+00	
   1.3712665406427222e+00	   1.0932146829810900e+00	
   1.4007561436672968e+00	   1.1150166852057843e+00	
   1.4279773156899811e+00	   1.1290322580645162e+00	
   1.4521739130434783e+00	   1.1492769744160178e+00	
   1.4831758034026468e+00	   1.1679644048943272e+00	
   1.5126654064272211e+00	   1.1819799777530591e+00	
   1.5406427221172023e+00	   1.1959955506117907e+00	
   1.5708884688090738e+00	   1.2100111234705229e+00	
   1.6026465028355388e+00	   1.2224694104560625e+00	
   1.6336483931947070e+00	   1.2333704115684094e+00	
   1.6646502835538752e+00	   1.2427141268075641e+00	
   1.6941398865784498e+00	   1.2551724137931035e+00	
   1.7258979206049150e+00	   1.2629588431590657e+00	
   1.7523629489603025e+00	   1.2691879866518352e+00	
   1.7818525519848771e+00	   1.2769744160177976e+00	
   1.8113421550094517e+00	   1.2847608453837598e+00	
   1.8431001890359169e+00	   1.2878754171301445e+00	
   1.8703213610586009e+00	   1.2941045606229145e+00	
   1.8990548204158793e+00	   1.2956618464961069e+00	


==> fig/ZeroDROL/F11_GT.txt <==
   1.0000099918399974e+00	   9.0566037735848662e-03	
   9.9876434245366275e-01	   8.0000000000000043e-02	
   1.0015237555995937e+00	   1.8113207547169832e-01	
   1.0122083631700778e+00	   2.6566037735849063e-01	
   1.0294942463654682e+00	   3.3358490566037730e-01	
   1.0494695998268080e+00	   4.3924528301886800e-01	
   1.0760312411530581e+00	   5.1471698113207542e-01	
   1.1158553847691053e+00	   6.1132075471698111e-01	
   1.1450415494013224e+00	   6.6566037735849048e-01	
   1.1821662309114220e+00	   7.1547169811320743e-01	
   1.2259055104997583e+00	   7.6075471698113206e-01	
   1.2696447900880945e+00	   8.0603773584905658e-01	
   1.3252876817265897e+00	   8.4075471698113191e-01	
   1.3862262485636729e+00	   8.7547169811320746e-01	
   1.4392029842295457e+00	   8.9358490566037729e-01	
   1.4895335476027909e+00	   9.1320754716981123e-01	
   1.5491282119602325e+00	   9.2981132075471684e-01	
   1.6219620643141432e+00	   9.4641509433962256e-01	
   1.6828756515512326e+00	   9.5849056603773575e-01	
   1.7636446901696945e+00	   9.6754716981132061e-01	
   1.8298456260720410e+00	   9.7207547169811315e-01	
   1.8973704807740344e+00	   9.7660377358490558e-01	
   1.9847607786973973e+00	   9.8716981132075454e-01	
   2.0549284750786860e+00	   9.8716981132075454e-01	
   2.1052390547719360e+00	   9.8867924528301887e-01	
   2.1807040916584786e+00	   9.9018867924528298e-01	
   2.2482272810538060e+00	   9.9320754716981130e-01	
   2.3210461456477209e+00	   9.9622641509433940e-01	
   2.3925394261353228e+00	   9.9773584905660373e-01	
   2.4600626155306493e+00	   1.0007547169811319e+00	
   2.5037519359189995e+00	   1.0007547169811319e+00	


==> fig/ZeroDROL/F11_PANN.txt <==
   1.0013322453329780e+00	   7.5471698113207773e-03	
   1.0014071841329579e+00	   7.5471698113207780e-02	
   1.0094339622641508e+00	   1.5094339622641523e-01	
   1.0148212293293810e+00	   2.3396226415094343e-01	
   1.0254958450598677e+00	   3.0943396226415087e-01	
   1.0414544788422786e+00	   3.7433962264150955e-01	
   1.0560958550517077e+00	   4.4528301886792454e-01	
   1.0773501640327068e+00	   5.1018867924528299e-01	
   1.1012489799996670e+00	   5.7207547169811312e-01	
   1.1317657246581956e+00	   6.3245283018867926e-01	
   1.1675814751286446e+00	   6.9584905660377361e-01	
   1.2073489983180401e+00	   7.4113207547169813e-01	
   1.2471115255874368e+00	   7.8188679245283021e-01	
   1.2974637379473428e+00	   8.2113207547169798e-01	
   1.3610484770770535e+00	   8.5433962264150942e-01	
   1.4113840363702974e+00	   8.7849056603773568e-01	
   1.4961414844543621e+00	   9.0264150943396215e-01	
   1.5636813269163516e+00	   9.2075471698113198e-01	
   1.6298922546586954e+00	   9.3433962264150927e-01	
   1.7013988575996266e+00	   9.4792452830188678e-01	
   1.7689303735282849e+00	   9.5849056603773575e-01	
   1.8444070675614910e+00	   9.7056603773584893e-01	
   1.9251811020999514e+00	   9.8415094339622622e-01	
   1.9940298756015920e+00	   9.8867924528301887e-01	
   2.0774434212060147e+00	   9.9471698113207541e-01	
   2.1635081350230640e+00	   1.0037735849056602e+00	
   2.2429465936152142e+00	   1.0067924528301886e+00	
   2.3157621275957965e+00	   1.0067924528301886e+00	
   2.3793135605921831e+00	   1.0098113207547168e+00	
   2.4335975619910406e+00	   1.0128301886792452e+00	
   2.5050891771719761e+00	   1.0128301886792452e+00	


==> fig/ZeroDROL/F33_GT.txt <==
   3.9955768293731553e-01	   9.9432875691478684e-01	
   4.1984235718994528e-01	   9.9438103700306690e-01	
   4.4332918684972350e-01	   9.9598796182177762e-01	
   4.6521665854567340e-01	   9.9295158932614858e-01	
   4.9030766144056859e-01	   9.8837708160165094e-01	
   5.1379724268394056e-01	   9.8379844650176274e-01	
   5.3462053942503363e-01	   9.7302737252429117e-01	
   5.6611860471781938e-01	   9.6537659434205603e-01	
   5.9174754220527959e-01	   9.5152512253145671e-01	
   6.1203428014560468e-01	   9.4693823268078747e-01	
   6.3766459342486170e-01	   9.2999398091088881e-01	
   6.6382733812949635e-01	   9.1614388489208631e-01	
   6.8572168878443063e-01	   8.9764361259995973e-01	
   7.0761466364756798e-01	   8.8223612026713272e-01	
   7.3004350941557505e-01	   8.6219083378715344e-01	
   7.5407446473100403e-01	   8.4060328470291479e-01	
   7.7436876952621170e-01	   8.1900610507609839e-01	
   7.8932500214967471e-01	   7.9739516753131345e-01	
   8.0801857318925729e-01	   7.7424747054945675e-01	
   8.2778319814268109e-01	   7.4337057525294492e-01	
   8.4220768723666484e-01	   7.1711909197741408e-01	
   8.5876878099114329e-01	   6.8778033190977095e-01	
   8.7479744332024412e-01	   6.5534741609103153e-01	
   8.8815638166757427e-01	   6.2445401129295752e-01	
   9.0365330046719561e-01	   5.8738054974347220e-01	
   9.1648187107684354e-01	   5.4875381925535260e-01	
   9.2663452664163493e-01	   5.2558410960474644e-01	
   9.3572507093926460e-01	   4.9004052853334851e-01	
   9.4641634899251925e-01	   4.5604746481699104e-01	
   9.5497308607297426e-01	   4.2050250795379623e-01	
   9.6406706985009605e-01	   3.7722697698414986e-01	
   9.7102376107082455e-01	   3.3858511278626507e-01	
   9.7637903064002984e-01	   2.9993912121298966e-01	
   9.8333709765255539e-01	   2.5820447705580551e-01	
   9.8762681647510686e-01	   2.1491656395998743e-01	
   9.9137928860099178e-01	   1.7935922497062123e-01	
   9.9513657599816563e-01	   1.3297715612370661e-01	
   9.9889661497893323e-01	   8.0409527358193233e-02	
   9.9946000171973981e-01	   1.3916134025050986e-02	


==> fig/ZeroDROL/F33_PANN.txt <==
   4.0115153773395629e-01	   1.0113431740663246e+00	
   4.1876923958840895e-01	   1.0067494052566710e+00	
   4.4119189429333028e-01	   1.0006216285935394e+00	
   4.6094276132878553e-01	   1.0006725328900226e+00	
   4.8656825933675363e-01	   9.9455301097767201e-01	
   5.0899228983347189e-01	   9.8533245435524086e-01	
   5.3515572243400489e-01	   9.6993596835678864e-01	
   5.6131777924274129e-01	   9.5763226231763587e-01	
   5.8908194559889937e-01	   9.4378629367422384e-01	
   6.2058276247527877e-01	   9.2994995557338989e-01	
   6.4407578319814274e-01	   9.1763937057525291e-01	
   6.7023990369457420e-01	   9.0069649459715095e-01	
   6.9319911720026373e-01	   8.8838453380721705e-01	
   7.1455897274212488e-01	   8.7142927570294348e-01	
   7.4659910000286622e-01	   8.4522319355670850e-01	
   7.6529129525065209e-01	   8.2516827653415115e-01	
   7.8184757373384173e-01	   8.0665424632405613e-01	
   7.9787073289575527e-01	   7.8659245034251468e-01	
   8.1442838717074140e-01	   7.6498564017312032e-01	
   8.3045361002035023e-01	   7.4028467425262967e-01	
   8.4487741121843563e-01	   7.1557958095674834e-01	
   8.5823428587807049e-01	   6.8932534609762386e-01	
   8.7319395798102550e-01	   6.5998245865459026e-01	
   8.8334661354581678e-01	   6.3681274900398399e-01	
   8.9189853535498287e-01	   6.1209252199833752e-01	
   9.0365192467539879e-01	   5.9047332970277155e-01	
   9.1327490039840642e-01	   5.5802390438246996e-01	
   9.2556691220728604e-01	   5.2558135802115280e-01	
   9.3626094184413411e-01	   4.8540273438619619e-01	
   9.4481699102869110e-01	   4.5140416750265128e-01	
   9.5337304021324731e-01	   4.1740560061910637e-01	
   9.6086147496345553e-01	   3.8340428215196776e-01	
   9.6835197340135859e-01	   3.4476379374587990e-01	
   9.7317068416979557e-01	   3.1230198629940681e-01	
   9.7905976095617531e-01	   2.7365737051792827e-01	
   9.8281360887385716e-01	   2.3500725156926239e-01	
   9.8763438332998954e-01	   1.9790627418384024e-01	
   9.8924956289948118e-01	   1.6698260196623571e-01	
   9.9300478660895974e-01	   1.2523970305827048e-01	
   9.9569033219639425e-01	   8.8133222505660941e-02	
   9.9570684169795631e-01	   5.1019862994066842e-02	
   9.9572335119951849e-01	   1.3906503482473097e-02	

